Limits on neutral Higgs boson production in the forward region in $pp$ collisions at $\sqrt{s} = 7$ TeV

Limits on the cross-section times branching fraction for neutral Higgs bosons, produced in $pp$ collisions at $\sqrt{s} = 7$ TeV, and decaying to two tau leptons with pseudorapidities between 2.0 and 4.5, are presented. The result is based on a dataset, corresponding to an integrated luminosity of 1.0 $\mathrm{fb}^{-1}$, collected with the LHCb detector. Candidates are identified by reconstructing final states with two muons, a muon and an electron, a muon and a hadron, or an electron and a hadron. A model independent upper limit at the 95% confidence level is set on a neutral Higgs boson cross-section times branching fraction. It varies from 8.6 pb for a Higgs boson mass of 90 GeV to 0.7 pb for a Higgs boson mass of 250 GeV, and is compared to the Standard Model expectation. An upper limit on $\tan\beta$ in the Minimal Supersymmetric Model is set in the $m_{h^0}^\mathrm{max}$ scenario. It ranges from 34 for a CP-odd Higgs boson mass of 90 GeV to 70 for a pseudo-scalar Higgs boson mass of 140 GeV.

==> Latex/authors.csv <==
LHCb collaboration:
R. Aaij, 
C. Abellan Beteta, 
B. Adeva, 
M. Adinolfi, 
C. Adrover, 
A. Affolder, 
Z. Ajaltouni, 
J. Albrecht, 
F. Alessio, 
M. Alexander, 
S. Ali, 
G. Alkhazov, 
P. Alvarez Cartelle, 
A.A. Alves Jr, 
S. Amato, 
S. Amerio, 
Y. Amhis, 
L. Anderlini, 
J. Anderson, 
R. Andreassen, 
R.B. Appleby, 
O. Aquines Gutierrez, 
F. Archilli, 
A. Artamonov , 
M. Artuso, 
E. Aslanides, 
G. Auriemma, 
S. Bachmann, 
J.J. Back, 
C. Baesso, 
V. Balagura, 
W. Baldini, 
R.J. Barlow, 
C. Barschel, 
S. Barsuk, 
W. Barter, 
Th. Bauer, 
A. Bay, 
J. Beddow, 
F. Bedeschi, 
I. Bediaga, 
S. Belogurov, 
K. Belous, 
I. Belyaev, 
E. Ben-Haim, 
M. Benayoun, 
G. Bencivenni, 
S. Benson, 
J. Benton, 
A. Berezhnoy, 
R. Bernet, 
M.-O. Bettler, 
M. van Beuzekom, 
A. Bien, 
S. Bifani, 
T. Bird, 
A. Bizzeti, 
P.M. Bj\o rnstad, 
T. Blake, 
F. Blanc, 
J. Blouw, 
S. Blusk, 
V. Bocci, 
A. Bondar, 
N. Bondar, 
W. Bonivento, 
S. Borghi, 
A. Borgia, 
T.J.V. Bowcock, 
E. Bowen, 
C. Bozzi, 
T. Brambach, 
J. van den Brand, 
J. Bressieux, 
D. Brett, 
M. Britsch, 
T. Britton, 
N.H. Brook, 
H. Brown, 
I. Burducea, 
A. Bursche, 
G. Busetto, 
J. Buytaert, 
S. Cadeddu, 
O. Callot, 
M. Calvi, 
M. Calvo Gomez, 
A. Camboni, 
P. Campana, 
D. Campora Perez, 
A. Carbone, 
G. Carboni, 
R. Cardinale, 
A. Cardini, 
H. Carranza-Mejia, 
L. Carson, 
K. Carvalho Akiba, 
G. Casse, 
M. Cattaneo, 
Ch. Cauet, 
M. Charles, 
Ph. Charpentier, 
P. Chen, 
N. Chiapolini, 
M. Chrzaszcz , 
K. Ciba, 
X. Cid Vidal, 
G. Ciezarek, 
P.E.L. Clarke, 
M. Clemencic, 
H.V. Cliff, 
J. Closier, 
C. Coca, 
V. Coco, 
J. Cogan, 
E. Cogneras, 
P. Collins, 
A. Comerma-Montells, 
A. Contu, 
A. Cook, 
M. Coombes, 
S. Coquereau, 
G. Corti, 
B. Couturier, 
G.A. Cowan, 
D. Craik, 
S. Cunliffe, 
R. Currie, 
C. D'Ambrosio, 
P. David, 
P.N.Y. David, 
A. Davis, 
I. De Bonis, 
K. De Bruyn, 
S. De Capua, 
M. De Cian, 
J.M. De Miranda, 
L. De Paula, 
W. De Silva, 
P. De Simone, 
D. Decamp, 
M. Deckenhoff, 
L. Del Buono, 
D. Derkach, 
O. Deschamps, 
F. Dettori, 
A. Di Canto, 
H. Dijkstra, 
M. Dogaru, 
S. Donleavy, 
F. Dordei, 
A. Dosil Su\'{a}rez, 
D. Dossett, 
A. Dovbnya, 
F. Dupertuis, 
R. Dzhelyadin, 
A. Dziurda, 
A. Dzyuba, 
S. Easo, 
U. Egede, 
V. Egorychev, 
S. Eidelman, 
D. van Eijk, 
S. Eisenhardt, 
U. Eitschberger, 
R. Ekelhof, 
L. Eklund, 
I. El Rifai, 
Ch. Elsasser, 
D. Elsby, 
A. Falabella, 
C. F\"{a}rber, 
G. Fardell, 
C. Farinelli, 
S. Farry, 
V. Fave, 
D. Ferguson, 
V. Fernandez Albor, 
F. Ferreira Rodrigues, 
M. Ferro-Luzzi, 
S. Filippov, 
C. Fitzpatrick, 
M. Fontana, 
F. Fontanelli, 
R. Forty, 
O. Francisco, 
M. Frank, 
C. Frei, 
M. Frosini, 
S. Furcas, 
E. Furfaro, 
A. Gallas Torreira, 
D. Galli, 
M. Gandelman, 
P. Gandini, 
Y. Gao, 
J. Garofoli, 
P. Garosi, 
J. Garra Tico, 
L. Garrido, 
C. Gaspar, 
R. Gauld, 
E. Gersabeck, 
M. Gersabeck, 
T. Gershon, 
Ph. Ghez, 
V. Gibson, 
V.V. Gligorov, 
C. G\"{o}bel, 
D. Golubkov, 
A. Golutvin, 
A. Gomes, 
H. Gordon, 
M. Grabalosa G\'{a}ndara, 
R. Graciani Diaz, 
L.A. Granado Cardoso, 
E. Graug\'{e}s, 
G. Graziani, 
A. Grecu, 
E. Greening, 
S. Gregson, 
O. Gr\"{u}nberg, 
B. Gui, 
E. Gushchin, 
Yu. Guz, 
T. Gys, 
C. Hadjivasiliou, 
G. Haefeli, 
C. Haen, 
S.C. Haines, 
S. Hall, 
T. Hampson, 
S. Hansmann-Menzemer, 
N. Harnew, 
S.T. Harnew, 
J. Harrison, 
T. Hartmann, 
J. He, 
V. Heijne, 
K. Hennessy, 
P. Henrard, 
J.A. Hernando Morata, 
E. van Herwijnen, 
E. Hicks, 
D. Hill, 
M. Hoballah, 
C. Hombach, 
P. Hopchev, 
W. Hulsbergen, 
P. Hunt, 
T. Huse, 
N. Hussain, 
D. Hutchcroft, 
D. Hynds, 
V. Iakovenko, 
M. Idzik, 
P. Ilten, 
R. Jacobsson, 
A. Jaeger, 
E. Jans, 
P. Jaton, 
F. Jing, 
M. John, 
D. Johnson, 
C.R. Jones, 
B. Jost, 
M. Kaballo, 
S. Kandybei, 
M. Karacson, 
T.M. Karbach, 
I.R. Kenyon, 
U. Kerzel, 
T. Ketel, 
A. Keune, 
B. Khanji, 
O. Kochebina, 
I. Komarov, 
R.F. Koopman, 
P. Koppenburg, 
M. Korolev, 
A. Kozlinskiy, 
L. Kravchuk, 
K. Kreplin, 
M. Kreps, 
G. Krocker, 
P. Krokovny, 
F. Kruse, 
M. Kucharczyk, 
V. Kudryavtsev, 
T. Kvaratskheliya, 
V.N. La Thi, 
D. Lacarrere, 
G. Lafferty, 
A. Lai, 
D. Lambert, 
R.W. Lambert, 
E. Lanciotti, 
G. Lanfranchi, 
C. Langenbruch, 
T. Latham, 
C. Lazzeroni, 
R. Le Gac, 
J. van Leerdam, 
J.-P. Lees, 
R. Lef\`{e}vre, 
A. Leflat, 
J. Lefran\c{c}ois, 
S. Leo, 
O. Leroy, 
B. Leverington, 
Y. Li, 
L. Li Gioi, 
M. Liles, 
R. Lindner, 
C. Linn, 
B. Liu, 
G. Liu, 
S. Lohn, 
I. Longstaff, 
J.H. Lopes, 
E. Lopez Asamar, 
N. Lopez-March, 
H. Lu, 
D. Lucchesi, 
J. Luisier, 
H. Luo, 
F. Machefert, 
I.V. Machikhiliyan, 
F. Maciuc, 
O. Maev, 
S. Malde, 
G. Manca, 
G. Mancinelli, 
U. Marconi, 
R. M\"{a}rki, 
J. Marks, 
G. Martellotti, 
A. Martens, 
L. Martin, 
A. Mart\'{i}n S\'{a}nchez, 
M. Martinelli, 
D. Martinez Santos, 
D. Martins Tostes, 
A. Massafferri, 
R. Matev, 
Z. Mathe, 
C. Matteuzzi, 
E. Maurice, 
A. Mazurov, 
J. McCarthy, 
R. McNulty, 
A. Mcnab, 
B. Meadows, 
F. Meier, 
M. Meissner, 
M. Merk, 
D.A. Milanes, 
M.-N. Minard, 
J. Molina Rodriguez, 
S. Monteil, 
D. Moran, 
P. Morawski, 
M.J. Morello, 
R. Mountain, 
I. Mous, 
F. Muheim, 
K. M\"{u}ller, 
R. Muresan, 
B. Muryn, 
B. Muster, 
P. Naik, 
T. Nakada, 
R. Nandakumar, 
I. Nasteva, 
M. Needham, 
N. Neufeld, 
A.D. Nguyen, 
T.D. Nguyen, 
C. Nguyen-Mau, 
M. Nicol, 
V. Niess, 
R. Niet, 
N. Nikitin, 
T. Nikodem, 
A. Nomerotski, 
A. Novoselov, 
A. Oblakowska-Mucha, 
V. Obraztsov, 
S. Oggero, 
S. Ogilvy, 
O. Okhrimenko, 
R. Oldeman, 
M. Orlandea, 
J.M. Otalora Goicochea, 
P. Owen, 
A. Oyanguren , 
B.K. Pal, 
A. Palano, 
M. Palutan, 
J. Panman, 
A. Papanestis, 
M. Pappagallo, 
C. Parkes, 
C.J. Parkinson, 
G. Passaleva, 
G.D. Patel, 
M. Patel, 
G.N. Patrick, 
C. Patrignani, 
C. Pavel-Nicorescu, 
A. Pazos Alvarez, 
A. Pellegrino, 
G. Penso, 
M. Pepe Altarelli, 
S. Perazzini, 
D.L. Perego, 
E. Perez Trigo, 
A. P\'{e}rez-Calero Yzquierdo, 
P. Perret, 
M. Perrin-Terrin, 
G. Pessina, 
K. Petridis, 
A. Petrolini, 
A. Phan, 
E. Picatoste Olloqui, 
B. Pietrzyk, 
T. Pila\v{r}, 
D. Pinci, 
S. Playfer, 
M. Plo Casasus, 
F. Polci, 
G. Polok, 
A. Poluektov, 
E. Polycarpo, 
D. Popov, 
B. Popovici, 
C. Potterat, 
A. Powell, 
J. Prisciandaro, 
V. Pugatch, 
A. Puig Navarro, 
G. Punzi, 
W. Qian, 
J.H. Rademacker, 
B. Rakotomiaramanana, 
M.S. Rangel, 
I. Raniuk, 
N. Rauschmayr, 
G. Raven, 
S. Redford, 
M.M. Reid, 
A.C. dos Reis, 
S. Ricciardi, 
A. Richards, 
K. Rinnert, 
V. Rives Molina, 
D.A. Roa Romero, 
P. Robbe, 
E. Rodrigues, 
P. Rodriguez Perez, 
S. Roiser, 
V. Romanovsky, 
A. Romero Vidal, 
J. Rouvinet, 
T. Ruf, 
F. Ruffini, 
H. Ruiz, 
P. Ruiz Valls, 
G. Sabatino, 
J.J. Saborido Silva, 
N. Sagidova, 
P. Sail, 
B. Saitta, 
C. Salzmann, 
B. Sanmartin Sedes, 
M. Sannino, 
R. Santacesaria, 
C. Santamarina Rios, 
E. Santovetti, 
M. Sapunov, 
A. Sarti, 
C. Satriano, 
A. Satta, 
M. Savrie, 
D. Savrina, 
P. Schaack, 
M. Schiller, 
H. Schindler, 
M. Schlupp, 
M. Schmelling, 
B. Schmidt, 
O. Schneider, 
A. Schopper, 
M.-H. Schune, 
R. Schwemmer, 
B. Sciascia, 
A. Sciubba, 
M. Seco, 
A. Semennikov, 
K. Senderowska, 
I. Sepp, 
N. Serra, 
J. Serrano, 
P. Seyfert, 
M. Shapkin, 
I. Shapoval, 
P. Shatalov, 
Y. Shcheglov, 
T. Shears, 
L. Shekhtman, 
O. Shevchenko, 
V. Shevchenko, 
A. Shires, 
R. Silva Coutinho, 
T. Skwarnicki, 
N.A. Smith, 
E. Smith, 
M. Smith, 
M.D. Sokoloff, 
F.J.P. Soler, 
F. Soomro, 
D. Souza, 
B. Souza De Paula, 
B. Spaan, 
A. Sparkes, 
P. Spradlin, 
F. Stagni, 
S. Stahl, 
O. Steinkamp, 
S. Stoica, 
S. Stone, 
B. Storaci, 
M. Straticiuc, 
U. Straumann, 
V.K. Subbiah, 
S. Swientek, 
V. Syropoulos, 
M. Szczekowski, 
P. Szczypka, 
T. Szumlak, 
S. T'Jampens, 
M. Teklishyn, 
E. Teodorescu, 
F. Teubert, 
C. Thomas, 
E. Thomas, 
J. van Tilburg, 
V. Tisserand, 
M. Tobin, 
S. Tolk, 
D. Tonelli, 
S. Topp-Joergensen, 
N. Torr, 
E. Tournefier, 
S. Tourneur, 
M.T. Tran, 
M. Tresch, 
A. Tsaregorodtsev, 
P. Tsopelas, 
N. Tuning, 
M. Ubeda Garcia, 
A. Ukleja, 
D. Urner, 
U. Uwer, 
V. Vagnoni, 
G. Valenti, 
R. Vazquez Gomez, 
P. Vazquez Regueiro, 
S. Vecchi, 
J.J. Velthuis, 
M. Veltri, 
G. Veneziano, 
M. Vesterinen, 
B. Viaud, 
D. Vieira, 
X. Vilasis-Cardona, 
A. Vollhardt, 
D. Volyanskyy, 
D. Voong, 
A. Vorobyev, 
V. Vorobyev, 
C. Vo\ss, 
H. Voss, 
R. Waldi, 
R. Wallace, 
S. Wandernoth, 
J. Wang, 
D.R. Ward, 
N.K. Watson, 
A.D. Webber, 
D. Websdale, 
M. Whitehead, 
J. Wicht, 
J. Wiechczynski, 
D. Wiedner, 
L. Wiggers, 
G. Wilkinson, 
M.P. Williams, 
M. Williams, 
F.F. Wilson, 
J. Wishahi, 
M. Witek, 
S.A. Wotton, 
S. Wright, 
S. Wu, 
K. Wyllie, 
Y. Xie, 
F. Xing, 
Z. Xing, 
Z. Yang, 
R. Young, 
X. Yuan, 
O. Yushchenko, 
M. Zangoli, 
M. Zavertyaev, 
F. Zhang, 
L. Zhang, 
W.C. Zhang, 
Y. Zhang, 
A. Zhelezov, 
A. Zhokhov, 
L. Zhong, 
A. Zvyagin

